RECLAIM: Cyclic Causal Discovery Amid Measurement Noise

Uncovering causal relationships is a fundamental problem across science and engineering. However, most existing causal discovery methods assume acyclicity and direct access to the system variables -- assumptions that fail to hold in many real-world settings. For instance, in genomics, cyclic regulatory networks are common, and measurements are often corrupted by instrumental noise. To address these challenges, we propose RECLAIM, a causal discovery framework that natively handles both cycles and measurement noise. RECLAIM learns the causal graph structure by maximizing the likelihood of the observed measurements via expectation-maximization (EM), using residual normalizing flows for tractable likelihood computation. We consider two measurement models: (i) Gaussian additive noise, and (ii) a linear measurement system with additive Gaussian noise. We provide theoretical consistency guarantees for both the settings. Experiments on synthetic data and real-world protein signaling datasets demonstrate the efficacy of the proposed method.

==> app-data/varying-beta-gan/pgfplots_anchored_ci.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0.0,0.7810018700788152,0.7284590424130234,0.8335446977446069,8.0,5.5055617421507055,10.494438257849295
0.25,0.7820128479191947,0.7140496746901828,0.8499760211482066,7.7,3.589039041781107,11.810960958218892
0.5,0.7885136577818467,0.7092618106238282,0.8677655049398652,7.2,3.6786366276681983,10.721363372331801
0.75,0.7780447476929675,0.7352685094550996,0.8208209859308354,8.3,6.036767307097606,10.563232692902396
1.0,0.7991830318374437,0.7485173038966945,0.8498487597781929,6.9,4.298718264649778,9.501281735350222


==> app-data/varying-beta-gan/pgfplots_dcdi.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0.0,0.6301790226681531,0.5827268956486865,0.6776311496876196,12.0,6.522774424948339,17.477225575051662
0.25,0.6508230833493991,0.6306449917569095,0.6710011749418887,13.4,11.88342491118969,14.91657508881031
0.5,0.3625504201680672,0.08725443335019595,0.6378464069859384,14.0,11.450490243203607,16.549509756796393
0.75,0.4904681984681985,0.2542812131795842,0.7266551837568128,14.0,9.050252531694166,18.949747468305834
1.0,0.6531617647058823,0.6210473457564474,0.6852761836553172,13.4,9.36267415236273,17.43732584763727


==> app-data/varying-beta-gan/pgfplots_nodags.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0.0,0.9219324948146443,0.9108590090721188,0.9330059805571699,1.0,1.0,1.0
0.25,0.9087329452169497,0.8893315099936762,0.9281343804402232,3.8,1.6320516611321199,5.967948338867879
0.5,0.9196357766631167,0.8971611729047685,0.9421103804214649,3.4,2.0583592135001263,4.7416407864998735
0.75,0.9048233376165262,0.8885573654355251,0.9210893097975273,3.0,1.1291713066130293,4.87082869338697
1.0,0.9264137451490086,0.9137505689327742,0.9390769213652431,2.0,0.12917130661302934,3.8708286933869704


==> app-data/varying-beta-gan/pgfplots_reclaim_sir.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0.0,0.9846386402099722,0.9640930547047332,1.005184225715211,1.0,0.2928932188134524,1.7071067811865475
0.25,0.9668710499525128,0.9353180710225856,0.9984240288824401,2.0,0.7752551286084111,3.224744871391589
0.5,0.9858150720762613,0.9540966089828467,1.017533535169676,1.4,0.25982457490086186,2.5401754250991377
0.75,0.9958320823413992,0.9908079722040887,1.0008561924787096,0.8,0.0,1.6366600265340756
1.0,0.9944852941176471,0.982154036888788,1.0068165513465062,1.0,0.0,2.7320508075688776


==> app-data/varying-beta-linear/pgfplots_anchored_ci.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0.0,0.7875302982191527,0.6969845562988837,0.8780760401394216,7.0,3.9449495366961065,10.055050463303893
0.25,0.7591153212972099,0.7150582740039846,0.8031723685904353,7.4,6.0501028845788944,8.749897115421106
0.5,0.7860914307645361,0.7339497037684424,0.8382331577606299,6.9,4.716730280824958,9.083269719175043
0.75,0.7765631203162162,0.7030262880024796,0.8500999526299529,8.4,5.374185141890608,11.425814858109392
1.0,0.8199623891069072,0.7850611292282663,0.8548636489855481,6.5,4.08477054230176,8.91522945769824


==> app-data/varying-beta-linear/pgfplots_dcdi.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0.0,0.6322040035987404,0.5567009272701245,0.7077070799273563,13.6,10.807151991246212,16.392848008753788
0.25,0.5880023484427509,0.524674490795143,0.6513302060903589,10.8,8.63205166113212,12.967948338867881
0.5,0.5909639380227615,0.4638580004589357,0.7180698755865873,12.2,8.928914553240773,15.471085446759226
0.75,0.6307510398098632,0.6175571221123124,0.6439449575074141,12.6,11.705572809000085,13.494427190999915
1.0,0.6608792724565036,0.6134958684594158,0.7082626764535913,14.8,11.379473724702587,18.220526275297416


==> app-data/varying-beta-linear/pgfplots_nodags.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0.0,0.9200080242025386,0.8989165257112656,0.9410995226938116,5.8,1.035548300171362,10.564451699828638
0.25,0.9110223159943015,0.8781874913811581,0.9438571406074449,4.6,1.9923190379189402,7.207680962081059
0.5,0.9263989147626637,0.9082841348849223,0.944513694640405,4.0,1.0845240525773496,6.91547594742265
0.75,0.9279796213642347,0.9085398629620651,0.9474193797664043,3.8,1.211564178891043,6.388435821108956
1.0,0.9297748383524527,0.9130435924261588,0.9465060842787465,5.6,4.705572809000084,6.494427190999915


==> app-data/varying-beta-linear/pgfplots_reclaim_sir.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0.0,1.0,1.0,1.0,0.2,0.0,0.647213595499958
0.25,0.9971150097465887,0.9906639754255366,1.0035660440676408,0.4,0.0,1.294427190999916
0.5,1.0,1.0,1.0,0.4,0.0,1.294427190999916
0.75,1.0,1.0,1.0,0.0,0.0,0.0
1.0,1.0,1.0,1.0,0.2,0.0,0.647213595499958


==> app-data/varying-cycles-gan/pgfplots_anchored_ci.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0,0.8521380718954248,0.7995040035056037,0.9047721402852459,5.9,3.9307926016344092,7.8692073983655915
2,0.806711852689794,0.742926360067712,0.870497345311876,7.7,5.589181306801658,9.810818693198343
4,0.744057999920616,0.6809278611824269,0.8071881386588052,9.8,7.019112851384772,12.58088714861523
6,0.704058257918552,0.640309440570572,0.767807075266532,11.2,9.211142147976492,13.188857852023506
8,0.6936421772671773,0.6361083445801337,0.7511760099542208,11.8,9.811142147976494,13.788857852023508


==> app-data/varying-cycles-gan/pgfplots_dcdi.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0,0.6635714285714286,0.6303053399365858,0.6968375172062714,16.8,15.704554884989669,17.895445115010332
2,0.632,0.6141114561800016,0.6498885438199984,15.6,13.090019920397772,18.109980079602227
4,0.636,0.6099231903791894,0.6620768096208106,16.4,14.326355864667226,18.47364413533277
6,0.6255,0.6065923295988108,0.6444076704011891,13.0,8.93798079768202,17.06201920231798
8,0.6348333333333334,0.586786770269757,0.6828798963969097,13.8,12.316760302580867,15.283239697419134


==> app-data/varying-cycles-gan/pgfplots_nodags.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0,0.9298850447606789,0.91200463531763,0.9477654542037278,3.0,1.775255128608411,4.224744871391589
2,0.9210882646352412,0.9095252684852926,0.9326512607851898,2.4,0.326355864667228,4.473644135332772
4,0.9105588303407671,0.8992981786987403,0.921819481982794,3.0,0.0,6.082207001484488
6,0.9162161251192336,0.901287276887938,0.9311449733505291,2.0,0.7752551286084111,3.224744871391589
8,0.8941934580180314,0.8521901448017313,0.9361967712343315,2.8,1.1568323274845014,4.443167672515498


==> app-data/varying-cycles-gan/pgfplots_reclaim_sir.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0,0.9970918204602416,0.992799840650217,1.0013838002702662,1.8,0.9633399734659245,2.6366600265340754
2,0.993677912667043,0.9808619209293611,1.0064939044047247,1.4,0.0,2.91657508881031
4,0.980629372677264,0.9582284880298407,1.0030302573246874,1.2,0.1045548849896678,2.295445115010332
6,0.9856187551649012,0.971415750536729,0.9998217597930733,1.6,0.45982457490086226,2.740175425099138
8,0.9943928571428572,0.9818549045547333,1.006930809730981,1.6,0.0,3.273320053068151


==> app-data/varying-cycles-linear/pgfplots_anchored_ci.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0,0.8286344537815126,0.7475828900175555,0.9096860175454696,6.7,3.2990197491507445,10.100980250849256
2,0.8412116320212295,0.779042476437513,0.903380787604946,6.5,3.9944506036045153,9.005549396395484
4,0.7813192071086809,0.7246262385780119,0.8380121756393498,8.9,6.3855970445805195,11.414402955419481
6,0.7544070512820513,0.6835006251841373,0.8253134773799653,9.4,6.896668885930856,11.903331114069145
8,0.7015562040298883,0.6350437059961227,0.7680687020636539,11.3,8.316713221964742,14.28328677803526


==> app-data/varying-cycles-linear/pgfplots_dcdi.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0,0.622,0.4774057400862676,0.7665942599137323,17.6,16.459824574900864,18.74017542509914
2,0.5043333333333333,0.2650415542109499,0.7436251124557167,14.0,10.917792998515512,17.082207001484488
4,0.656,0.6062004016080451,0.7057995983919549,17.2,14.516718427000251,19.883281572999746
6,0.6519999999999999,0.6216684982237938,0.682331501776206,12.6,8.68847855687841,16.511521443121588
8,0.6276349206349205,0.6168862398050812,0.6383836014647599,12.6,8.752923187665731,16.44707681233427


==> app-data/varying-cycles-linear/pgfplots_nodags.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0,0.922796532953365,0.9032216489988798,0.9423714169078501,6.2,2.707150160685404,9.692849839314597
2,0.9154702981043205,0.8872517817598692,0.9436888144487717,4.4,1.5190279418224137,7.280972058177587
4,0.9209604762519892,0.897022943538981,0.9448980089649973,10.2,1.6151295874660985,18.7848704125339
6,0.8941217411875846,0.8212107813656918,0.9670327010094774,9.6,2.6143003213708074,16.58569967862919
8,0.9172621826119378,0.895940857298858,0.9385835079250177,5.2,0.0,11.460990336999412


==> app-data/varying-cycles-linear/pgfplots_reclaim_sir.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0,0.9995119047619048,0.9984204906300298,1.0006033188937797,0.6,0.0,1.4944271909999158
2,1.0,1.0,1.0,0.0,0.0,0.0
4,1.0,1.0,1.0,1.0,0.0,2.414213562373095
6,0.9824782608695652,0.943298461089895,1.0216580606492356,1.2,0.0,3.8832815729997474
8,1.0,1.0,1.0,0.2,0.0,0.6472135954999579


==> app-data/varying-density-gan/pgfplots_anchored_ci.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
1,0.7569460261960261,0.6528272975253463,0.861064754866706,5.4,3.6236116540701033,7.176388345929897
2,0.7923874577864516,0.7479476648783067,0.8368272506945965,7.5,4.907275135649326,10.092724864350675
3,0.7825909343345068,0.7179571541950658,0.8472247144739478,12.0,7.30958424017657,16.69041575982343
4,0.763368498684795,0.7251862879529757,0.8015507094166142,22.7,19.75419318729524,25.64580681270476


==> app-data/varying-density-gan/pgfplots_dcdi.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
1,0.6457727272727273,0.5825529871815969,0.7089924673638577,7.8,6.156832327484501,9.443167672515498
2,0.6018730158730159,0.5061592467570339,0.6975867849889978,15.8,12.766849822379381,18.83315017762062
3,0.6508831908831909,0.6412955713731279,0.660470810393254,21.6,17.50121969361616,25.698780306383842
4,0.707089908992348,0.6962685923195189,0.7179112256651772,30.8,27.379473724702585,34.220526275297416


==> app-data/varying-density-gan/pgfplots_nodags.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
1,0.9237259127865578,0.9057589673132533,0.9416928582598623,0.8,0.0,1.6366600265340756
2,0.9067751059197308,0.896230865818999,0.9173193460204625,3.2,1.8961595189594704,4.50384048104053
3,0.8888981614529706,0.8684586468775833,0.9093376760283579,3.4,0.6981487827787407,6.10185121722126
4,0.8854424982323774,0.8506059838229243,0.9202790126418305,9.4,5.753083494237906,13.046916505762095


==> app-data/varying-density-gan/pgfplots_reclaim_sir.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
1,0.9941666666666666,0.9811229367979178,1.0072103965354153,0.4,0.0,0.9477225575051661
2,0.9656309437420812,0.9317497851517488,0.9995121023324137,1.8,0.4961595189594703,3.10384048104053
3,0.9758295868005641,0.9544447925998805,0.9972143810012477,3.0,1.1291713066130293,4.87082869338697
4,0.9776375361060048,0.9618653855230428,0.9934096866889668,4.8,2.8764615938328655,6.723538406167134


==> app-data/varying-density-linear/pgfplots_anchored_ci.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
1,0.8311322150072151,0.6892841528471538,0.9729802771672764,3.5,0.0,7.249073959733997
2,0.7752587776001089,0.715855068652121,0.8346624865480967,8.4,6.623611654070103,10.176388345929897
3,0.7647675681214684,0.6999608019624043,0.8295743342805325,12.2,9.583811083953522,14.816188916046476
4,0.7796656067881838,0.7492883264970603,0.8100428870793072,18.2,15.500205769157787,20.89979423084221


==> app-data/varying-density-linear/pgfplots_dcdi.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
1,0.6887575757575758,0.5773157607378795,0.8001993907772721,6.4,3.5190279418224137,9.280972058177587
2,0.6369393090569562,0.6168210316605687,0.6570575864533437,15.0,10.93798079768202,19.06201920231798
3,0.6472685494859408,0.5840221981280362,0.7105149008438454,18.6,16.783409787541505,20.416590212458498
4,0.692269462921902,0.6750884185596057,0.7094505072841982,25.6,19.575051867443175,31.624948132556828


==> app-data/varying-density-linear/pgfplots_nodags.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
1,0.9310439005891679,0.9103444168606644,0.9517433843176714,6.6,1.9848076963142693,11.215192303685729
2,0.9221535905177538,0.9091131567402095,0.9351940242952981,5.4,1.8928644166499637,8.907135583350037
3,0.9197746508980703,0.9008619363909233,0.9386873654052174,3.4,0.19063869282375778,6.609361307176242
4,0.9006840078544975,0.8660813601546253,0.9352866555543697,7.8,3.3055589891511534,12.294441010848846


==> app-data/varying-density-linear/pgfplots_reclaim_sir.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
1,1.0,1.0,1.0,0.0,0.0,0.0
2,1.0,1.0,1.0,0.4,0.0,0.9477225575051661
3,1.0,1.0,1.0,0.2,0.0,0.647213595499958
4,1.0,1.0,1.0,0.4,0.0,1.2944271909999159


==> main-data/varying-measurements-linear/pgfplots_anchored_ci.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
10,0.5241412462068674,0.4089877007685566,0.6392947916451782,16.9,14.093262075330548,19.70673792466945
12,0.693173024472947,0.6068479034166623,0.7794981455292318,12.0,8.568123286337666,15.431876713662334
14,0.7875945590357356,0.7205661328894364,0.8546229851820348,8.6,5.611131763805346,11.588868236194653
16,0.8430923144622835,0.8023817720577372,0.8838028568668298,4.7,3.063608305515523,6.336391694484478
18,0.7884066291372288,0.695071996876073,0.8817412613983846,9.0,4.757359312880715,13.242640687119284
20,0.8196387018778323,0.7580955224425272,0.8811818813131373,6.9,3.358186277562802,10.4418137224372


==> main-data/varying-measurements-linear/pgfplots_dcdi.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
10,0.352640384120273,0.15840967924306987,0.5468710889974762,18.8,12.567468857322538,25.032531142677463
12,0.7010502960628622,0.5947431606433967,0.8073574314823276,11.3,7.998485196156165,14.601514803843838
14,0.753449794269865,0.6008946875112833,0.9060049010284468,9.4,6.230702846932077,12.569297153067923
16,0.8577384293773423,0.770740839531043,0.9447360192236417,5.1,2.630182192954306,7.569817807045693
18,0.7947564703539739,0.7075531937246584,0.8819597469832894,9.5,6.027888890666723,12.972111109333277
20,0.8379398643040453,0.7422066891257477,0.9336730394823429,7.0,3.633498353879308,10.366501646120692


==> main-data/varying-measurements-linear/pgfplots_nodags.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
10,0.3678024395335659,0.030251671843396777,0.705353207223735,38.2,23.19777794236245,53.202222057637556
12,0.800789955621268,0.7037477609679009,0.897832150274635,17.6,8.110824880715688,27.089175119284313
14,0.8763158535991513,0.8301785736497559,0.9224531335485467,10.3,2.8011111934278343,17.798888806572165
16,0.9089469617680995,0.8951472350066659,0.9227466885295331,4.6,2.378889166805642,6.821110833194357
18,0.9116919769697626,0.9066496107223042,0.9167343432172209,4.7,1.2342950051813255,8.165704994818675
20,0.927824377023963,0.9123261267385272,0.9433226273093989,2.0,0.0,4.054804667656326


==> main-data/varying-measurements-linear/pgfplots_reclaim_sir.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
10,0.5287478226657235,0.19988895838550363,0.8576066869459433,24.6,10.479880390811921,38.72011960918808
12,0.9400206691245021,0.8621991563986473,1.017842181850357,4.2,0.0,9.652828012447609
14,0.988115218616182,0.958553506530683,1.0176769307016809,0.9,0.0,2.8119507199599982
16,0.996474358974359,0.9853253031212013,1.0076234148275167,0.3,0.0,0.9749485577105528
18,1.0,1.0,1.0,0.0,0.0,0.0
20,1.0,1.0,1.0,0.0,0.0,0.0


==> main-data/varying-nodes-gan/pgfplots_anchored_ci.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
10,0.7061736939531057,0.6317649868456044,0.780582401060607,9.8,8.156832327484503,11.443167672515498
20,0.5311233163441568,0.49465141774433563,0.5675952149439779,38.8,34.901282262076414,42.69871773792358
30,0.4555415412953089,0.41670661732043324,0.49437646527018453,74.0,63.8265050253121,84.1734949746879
40,0.4034387902850577,0.3730964527952214,0.43378112777489397,109.2,104.65027473356908,113.74972526643093
50,0.38580090267494854,0.364147485022492,0.4074543203274051,144.6,136.0384580827984,153.1615419172016


==> main-data/varying-nodes-gan/pgfplots_dcdi.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
10,0.4528347338935574,0.20500158232135304,0.7006678854657618,15.2,10.435548300171362,19.964451699828636
20,0.5628207718417588,0.5582324050080183,0.5674091386754994,33.8,28.1697246958963,39.430275304103695
30,0.48770896931653585,0.37145113176307526,0.6039668068699964,54.0,45.11180558268441,62.88819441731559
40,0.5095373732073704,0.4589146753642251,0.5601600710505157,68.6,62.37103539904102,74.82896460095897
50,0.35738107978322015,0.11847704692965313,0.5962851126367872,87.8,79.9450652453378,95.6549347546622


==> main-data/varying-nodes-gan/pgfplots_nodags.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
10,0.8372078011834772,0.710417227927543,0.9639983744394113,7.009895532552281,3.850709816602213,10.169081248502348
20,0.8336133477238551,0.7885792664083117,0.8786474290393985,18.208783824475937,14.646404697293795,21.77116295165808
30,0.8101289374489358,0.7403058963247096,0.879951978573162,31.413296450926417,24.607724065152375,38.21886883670046
40,0.7050837440092537,0.6348205449284922,0.7753469430900152,44.008403761411124,35.94498274678508,52.07182477603717
50,0.643668045480353,0.5562195565227042,0.7311165344380017,62.81113678596519,57.13082905277313,68.49144451915726


==> main-data/varying-nodes-gan/pgfplots_reclaim_sir.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
10,0.9616086648333468,0.922040380420529,1.0011769492461646,3.0,0.0,6.674234614174767
20,0.9377660123870861,0.91234775347523,0.9631842712989422,11.2,7.853359893863697,14.546640106136302
30,0.9063999185572561,0.8800572285258326,0.9327426085886796,19.4,12.857829106481546,25.94217089351845
40,0.8907483002799573,0.870645598574171,0.9108510019857436,27.4,20.0651516716431,34.7348483283569
50,0.8211615677528032,0.7629844336714087,0.8793387018341978,39.6,36.022291236000335,43.17770876399967


==> main-data/varying-sigma-gan/pgfplots_anchored_ci.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0.1,0.8730812367457105,0.7968645911185492,0.9492978823728717,4.0,0.7682134283891138,7.231786571610886
0.3,0.7995576147559086,0.7297479315401216,0.8693672979716955,7.2,3.3471511261866964,11.052848873813303
0.5,0.7365198102401629,0.6719723775643774,0.8010672429159483,10.4,7.374185141890608,13.425814858109392
0.7,0.6115747022585257,0.5482080764230176,0.6749413280940338,14.3,10.298611352153968,18.301388647846032
0.9,0.5775950786007489,0.49515054844777473,0.660039608753723,17.3,13.616704374250329,20.983295625749673


==> main-data/varying-sigma-gan/pgfplots_dcdi.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0.1,0.8182769893954858,0.6986348427659557,0.9379191360250159,5.9,2.551700265640618,9.248299734359383
0.3,0.7136362424118484,0.5537682443099747,0.8735042405137221,11.7,5.964147840120004,17.435852159879992
0.5,0.5662003985403257,0.5002830294968861,0.6321177675837653,16.6,13.883793495004886,19.316206504995115
0.7,0.5345471770422751,0.37600047395450986,0.6930938801300403,17.5,12.61806049470773,22.38193950529227
0.9,0.5321818090196345,0.39409748331834227,0.6702661347209268,18.8,15.609737036265228,21.990262963734775


==> main-data/varying-sigma-gan/pgfplots_nodags.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0.1,0.9773836038908155,0.9705723686173046,0.9841948391643264,4.210024565228502,2.5752859414952667,5.844763188961737
0.3,0.951399957314122,0.9383892271076975,0.9644106875205465,4.0088932689064745,2.293153123568273,5.724633414244676
0.5,0.9087962926022222,0.8830761509404946,0.9345164342639497,5.30847589621545,3.9961150019643545,6.620836790466545
0.7,0.8393788599631046,0.790817606453253,0.8879401134729561,9.607986771747363,6.961061482598037,12.25491206089669
0.9,0.7486714531583657,0.6669619268823177,0.8303809794344137,15.210751338024119,11.878101072704295,18.54340160334394


==> main-data/varying-sigma-gan/pgfplots_reclaim_sir.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0.1,1.0,1.0,1.0,0.1,0.0,0.416227766016838
0.3,0.9953694112073886,0.9825103520103486,1.0082284704044286,0.9,0.16213521262737818,1.6378647873726218
0.5,0.9583201943892771,0.9248454431208579,0.9917949456576962,3.1,1.5048685181326136,4.695131481867387
0.7,0.9016964733489392,0.84532364227099,0.9580693044268884,6.2,3.900241558578622,8.499758441421378
0.9,0.8453166603092426,0.7584398569568612,0.9321934636616239,9.7,6.571279991931382,12.828720008068617


==> main-data/varying-sigma-linear/pgfplots_anchored_ci.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0.1,0.8475234671159594,0.7891530620381523,0.9058938721937665,5.4,2.1272166110310464,8.672783388968954
0.3,0.807724981545802,0.6731926160545261,0.9422573470370779,6.9,1.2343138103138829,12.565686189686119
0.5,0.7235422870902747,0.6860259324121264,0.761058641768423,10.7,7.909141908142069,13.49085809185793
0.7,0.675451007804134,0.6200562150210195,0.7308458005872486,14.1,12.371159669348007,15.828840330651992
0.9,0.6416550294390851,0.5570594331342217,0.7262506257439486,13.1,8.951372382207447,17.24862761779255


==> main-data/varying-sigma-linear/pgfplots_dcdi.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0.1,0.8197870048654152,0.7306498772960628,0.9089241324347677,6.6,2.30012920090744,10.89987079909256
0.3,0.8309117103637071,0.718520292496113,0.9433031282313012,6.6,3.574185141890608,9.625814858109392
0.5,0.8076235397818982,0.7143481360300182,0.9008989435337781,8.1,4.465290780390939,11.73470921960906
0.7,0.6467163355077366,0.5329889706877757,0.7604437003276974,13.4,10.161344586269035,16.638655413730966
0.9,0.6421481374121255,0.4889467860276777,0.7953494887965733,10.7,7.0167043742503274,14.383295625749671


==> main-data/varying-sigma-linear/pgfplots_nodags.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0.1,0.962422333485919,0.9459781208329536,0.9788665461388844,4.7,1.0469951485873383,8.353004851412662
0.3,0.9378286435996352,0.9100180837760004,0.9656392034232701,5.3,0.5612706813370787,10.03872931866292
0.5,0.9107560200972994,0.8800972247302676,0.9414148154643311,8.3,4.382801454553977,12.217198545446024
0.7,0.8394153310822199,0.7854611329984863,0.8933695291659535,14.1,7.663127053193194,20.536872946806806
0.9,0.7279070254359838,0.5889437595763327,0.866870291295635,20.3,11.607091012401737,28.992908987598263


==> main-data/varying-sigma-linear/pgfplots_reclaim_sir.csv <==
n_meas,auprc_mean,auprc_lower,auprc_upper,shd_mean,shd_lower,shd_upper
0.1,1.0,1.0,1.0,0.0,0.0,0.0
0.3,1.0,1.0,1.0,0.1,0.0,0.416227766016838
0.5,0.9907610808961224,0.9755601434363877,1.005962018355857,1.0,0.0,2.05409255338946
0.7,0.9349619077818808,0.8791102111390806,0.990813604424681,5.0,0.7312505083781007,9.2687494916219
0.9,0.8830889621949968,0.7537146314143018,1.0124632929756918,7.2,0.0,14.560555534589612

